Deep Generative Model for Joint Alignment and Word Representation

This work exploits translation data as a source of semantically relevant learning signal for models of word representation. In particular, we exploit equivalence through translation as a form of distributed context and jointly learn how to embed and align with a deep generative model. Our EmbedAlign model embeds words in their complete observed context and learns by marginalisation of latent lexical alignments. Besides, it embeds words as posterior probability densities, rather than point estimates, which allows us to compare words in context using a measure of overlap between distributions (e.g. KL divergence). We investigate our model's performance on a range of lexical semantics tasks achieving competitive results on several standard benchmarks including natural language inference, paraphrasing, and text similarity.

==> results/europarl.en-de.training.dev.txt <==
dataset    runs  config       loss-mean  loss-std  perp-x-mean  perp-x-std  perp-y-mean  perp-y-std  x-mean  x-std  y-mean  y-std  aer-mean  aer-std
dev.naacl  10    \textsc{BoW}       174.99     1.86      1.51         0.02        20.82        0.28        93.51   0.56   10.09   0.20   53.66     0.36
dev.naacl  10    \textsc{BoW}$_{\alpha}$      167.38     9.68      1.19         0.14        20.13        1.07        97.72   2.28   9.71    0.63   52.81     1.47
dev.naacl  10    \textsc{BiRNN}       200.81     4.12      1.13         0.01        19.50        0.61        99.78   0.18   8.63    0.35   55.55     0.67
dev.naacl  10    \textsc{BiRNN}$_{\alpha}$      240.45     37.06     1.04         0.03        20.39        0.84        99.96   0.05   8.32    0.29   52.32     1.77
%dev.naacl  10    \textsc{BiRNN}-wait     203.05     3.48      1.12         0.01        19.69        0.38        99.93   0.05   8.60    0.30   54.48     0.75
%dev.naacl  10    \textsc{BiRNN}-sz-wait  292.33     51.46     1.16         0.13        17.14        3.82        98.90   0.82   9.75    0.94   59.47     6.40
%dev.naacl  4     \textsc{BiRNN}-sz$_{\alpha}$   285.06     23.44     1.03         0.01        18.99        1.45        99.69   0.38   8.55    0.78   55.11     1.69


==> results/europarl.en-fr.training.dev.txt <==
dataset    runs  config       loss-mean  loss-std  perp-x-mean  perp-x-std  perp-y-mean  perp-y-std  x-mean  x-std  y-mean  y-std  aer-mean  aer-std
dev.naacl  10    \textsc{BoW}       187.56     1.26      1.30         0.09        32.13        0.79        95.59   2.22   5.69    2.07   35.41     1.16
dev.naacl  10    \textsc{BoW}$_{\alpha}$      219.43     36.53     1.05         0.04        29.83        1.87        99.87   0.22   6.16    0.39   30.94     2.49
dev.naacl  10    \textsc{BiRNN}       180.67     3.29      1.35         0.08        31.05        1.04        95.72   1.28   7.31    0.64   34.32     1.08
dev.naacl  10    \textsc{BiRNN}$_{\alpha}$      268.65     37.92     1.01         0.02        25.33        1.70        99.97   0.09   7.25    0.62   29.18     1.91
%dev.naacl  10    BiRNN-wait     197.38     24.13     1.19         0.15        31.57        1.34        98.38   1.62   6.80    0.88   31.87     1.60
%dev.naacl  10    BiRNN-sz-wait  176.90     6.40      1.20         0.09        18.82        1.19        98.51   1.14   9.10    0.33   37.19     2.10
%dev.naacl  4     BiRNN-sz$_{\alpha}$   200.05     6.00      1.03         0.02        17.52        1.54        99.93   0.07   9.26    0.25   37.52     1.25

